On matching galaxy number densities to reconstruct galaxy evolutionary tracks

The cumulative number density matching approach equates number densities between adjacent redshifts to derive empirical galaxy evolution tracks from the observed galaxy stellar mass function. However, it is well known that this approach overlooks scatter in mass assembly histories and merger effects, with previous studies relying on model-based corrections, either from hydrodynamical cosmological simulations or adjustments to the evolution of cumulative number density with redshift. Here, we revisit this approach, showing that dark matter halo assembly histories imply evolving number densities that are far from constant. These exhibit an average slope of $d \log n_\text{vir} /dz \sim 0.2$ dex for progenitors at $z=0$, leading to evolutionary tracks where galaxies are $\sim2-3$ times smaller in mass at $z\sim2$ and an order of magnitude smaller by $z\sim7$ compared to the number density matching approach. We show that evolving halo number densities provide realistic evolutionary tracks without relying on model-based corrections. Accounting for random errors in stellar mass measurements is also crucial for robust track derivation. We also discuss a generalization that incorporates a galaxy's star formation activity. When additionally considering the scatter around the $M_\ast-M_\text{vir}$ relation ($\sim0.15$ dex), our evolving halo cumulative number density approach shows that some observed stellar masses, $M_{\text{obs},\ast}$, can exceed the universal baryon fraction $f_\text{bar}\sim0.16$. For instance, at $z=5$, around $2\%$ of progenitor galaxies of haloes with $M_\text{vir} \sim 3\times 10^{12}\,M_\odot$ have $M_{\text{obs},\ast}>f_\text{bar} \; M_\text{vir}$, suggesting a potential ``early galaxy formation problem''. However, when deconvolving mass from random errors this tension is reduced with significant confidence at the $\sim5-6\sigma$ level.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
